Investigating the Origin of Observed Central Dips in Radial Metallicity Profiles

Radial metallicity trends provide a key indicator of physical processes such as star formation and radial gas migration within a galaxy. Large IFU surveys allow for detailed studies of these radial variations, with recent observations detecting central dips in the metallicity, which may trace the impact of various evolutionary processes. However, the origin of these dips has not been conclusively determined, with suggestions that they may be diagnostic dependent. In this paper, we use the SDSS-IV MaNGA survey to investigate whether the observed dips represent genuine decreases in the central metallicity, or if they could be an artefact of the diagnostic used. Using a sub-sample of 758 local star-forming galaxies at low inclinations, we investigate in detail the impact of using different strong line diagnostics on the shapes of the returned profiles, and the prevalence of dips. We find no clear evidence of the dips being caused by changing values of the ionisation parameter within galaxies. To investigate physical causes, we explore both global and spatially-resolved parameters, finding that galaxies exhibiting central dips in the O3N2 metallicity profile have on average lower H$\alpha$EW values out to $R/R_\rm{e} \sim 1.5$, and higher values of D$_N$(4000) in the central regions. We additionally find a higher prevalence of dips in galaxies with high stellar mass, and lower values of global specific star formation rate, suggesting a possible link to central quenching. Nevertheless, these results are dependent on the diagnostic used, suggesting caution should be taken when interpreting observed features in galaxy metallicity gradients.

==> README.txt <==
The files are organised such that each section is written in an individual .tex file (within the Sections folder), and the main file is 'CombinedSections.tex' - this combines the individual files found within the Sections folder, and compiling this will produce the full paper.

All of the images can be found within the Images folder, and all of the preamble is within the 'preamble.tex' file, to neaten things up. 

Both of the .bib files are required for the bibliography, 'PhD.bib' and 'Additional_bibliography.bib'. 


